Segue 2: The Least Massive Galaxy

Segue 2, discovered by Belokurov et al. (2009), is a galaxy with a luminosity of only 900 L_sun. We present Keck/DEIMOS spectroscopy of 25 members of Segue 2--a threefold increase in spectroscopic sample size. The velocity dispersion is too small to be measured with our data. The upper limit with 90% (95%) confidence is sigma_v < 2.2 (2.6) km/s, the most stringent limit for any galaxy. The corresponding limit on the mass within the 3-D half-light radius (46 pc) is M_1/2 < 1.5 (2.1) x 10^5 M_sun. Segue 2 is the least massive galaxy known. We identify Segue 2 as a galaxy rather than a star cluster based the wide dispersion in [Fe/H] (from -2.85 to -1.33) among the member stars. The stars' [alpha/Fe] ratios decline with increasing [Fe/H], indicating that Segue 2 retained Type Ia supernova ejecta despite its presently small mass and that star formation lasted for at least 100 Myr. The mean metallicity, <[Fe/H]> = -2.22 +/- 0.13 (about the same as the Ursa Minor galaxy, 330 times more luminous than Segue 2), is higher than expected from the luminosity-metallicity relation defined by more luminous dwarf galaxy satellites of the Milky Way. Segue 2 may be the barest remnant of a tidally stripped, Ursa Minor-sized galaxy. If so, it is the best example of an ultra-faint dwarf galaxy that came to be ultra-faint through tidal stripping. Alternatively, Segue 2 could have been born in a very low-mass dark matter subhalo (v_max < 10 km/s), below the atomic hydrogen cooling limit.

==> table2.dat <==
Title: The Chemical and Dark Matter Composition of the Ultra-Faint Galaxy
       Segue 2
Authors: Kirby, E. N., Cohen, J. G., and others
Table: Target List
================================================================================
Byte-by-byte Description of file: table_targetlist.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---     ID      Object identification
  33- 37 F5.3   mag     e_gmag  Uncertainty in gmag
  39- 44 F6.3   mag     i0      Extinction-corrected i magnitude
  46- 50 F5.3   mag     e_rmag  Uncertainty in rmag
      52 I1     ---     masks   Number of masks on which object was observed
  54- 58 F5.1   Ang^-1  S/N     Signal-to-noise ratio per Angstrom
  60- 65 F6.1   km/s    vr      ? Heliocentric radial velocity
  67- 70 F4.1   km/s    e_vr    ? Uncertainty in vr
  72- 76 F5.2   Ang     EWNa    ? Equivalent width in Na I 8190 doublet
  78- 81 F4.2   Ang     e_EWNa  ? Uncertainty in EWNa
  83- 87 F5.2   Sun     [Fe/H]  ? Logarithmic iron abundance relative to the Sun
  89- 92 F4.2   dex     e[Fe/H] ? Uncertainty in [Fe/H]
      94 A1     ---     member  Object considered to be member of Segue 2?
  96-105 A10    ---     reason  ? Reason(s) object considered to be non-member
--------------------------------------------------------------------------------
SDSS J021821.55+200332.0 20.150 0.039 19.756 0.044 1   0.5                                   N CMD Bad   
SDSS J021822.21+200252.6 23.710 0.578 21.338 0.168 1   1.7                                   N CMD Bad   
SDSS J021823.34+201309.3 22.190 0.187 19.966 0.042 1  33.5  -19.4  2.1                       N CMD v_r   
SDSS J021823.55+200628.4 23.752 0.596 23.262 0.714 1   1.7                                   ? Bad       
SDSS J021823.82+201457.5  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021823.88+201504.6 23.282 0.425 21.754 0.193 1   6.6                                   N CMD G Bad 
SDSS J021824.24+200742.4 24.566 0.581 23.108 0.660 1   0.2                                   N CMD G Bad 
SDSS J021824.41+201040.9 23.941 0.566 21.946 0.222 1   5.5                                   N CMD Bad   
SDSS J021824.41+200957.8 21.941 0.175 21.236 0.161 1   6.7                                   N CMD Bad   
SDSS J021824.47+200258.0 22.258 0.213 22.774 0.542 1   1.1                                   N CMD Bad   
SDSS J021824.68+201622.0 22.996 0.349 21.823 0.210 1   8.2                                   N CMD G Bad 
SDSS J021824.88+201753.5 24.978 0.536 24.440 0.628 1   0.9                                   N CMD Bad   
SDSS J021825.10+201830.5 24.015 0.603 24.556 0.600 1   1.7                                   N CMD Bad   
SDSS J021826.19+201527.1 24.198 0.589 24.934 0.442 1   0.6                                   N CMD Bad   
SDSS J021826.42+200323.3 18.094 0.176 17.831 0.279 1   6.4                                   ? Bad       
SDSS J021826.77+201727.7 23.444 0.467 20.321 0.056 1  25.3  -78.1  2.4                       N CMD v_r   
SDSS J021826.86+200338.6 24.442 0.776 22.400 0.544 1   0.4                                   N CMD Bad   
SDSS J021826.93+200933.9 21.904 0.163 19.217 0.028 1  47.8  +32.7  2.0                       N CMD v_r   
SDSS J021827.43+201603.6 24.075 0.598 25.213 0.379 1   2.6                                   N CMD Bad   
SDSS J021827.54+200943.9 18.563 0.013 18.141 0.013 1  92.3   +1.4  2.1                       N v_r       
SDSS J021827.79+201003.3 15.034 0.003 14.480 0.004 1 265.9  -70.3  2.0                       N CMD v_r   
SDSS J021827.84+200634.2 25.120 0.437 24.355 0.714 1   0.8                                   N CMD Bad   
SDSS J021827.93+200413.7 22.333 0.240 23.715 0.814 1   0.2                                   N CMD Bad   
SDSS J021828.06+200846.4 23.668 0.582 20.467 0.078 1  25.6  +37.2  2.3                       N CMD v_r   
SDSS J021828.29+200305.4 23.338 0.490 21.181 0.147 1   5.5                                   N CMD Bad   
SDSS J021828.35+200755.2 23.505 0.532 21.581 0.203 1   4.4                                   N CMD G Bad 
SDSS J021829.02+201532.5 21.119 0.069 18.764 0.016 1  58.9  -43.4  2.0                       N CMD       
SDSS J021829.25+200910.6 25.361 0.398 20.090 0.057 1  30.3   -5.1  2.2                       N CMD v_r   
SDSS J021829.52+201513.9 21.052 0.069 21.343 0.135 1   9.9                                   N CMD Bad   
SDSS J021829.62+200649.9 19.643 0.027 16.969 0.007 1 102.8  -34.9  2.0                       N CMD v_r   
SDSS J021829.77+201638.9 17.815 0.008 16.195 0.005 1 190.4  -43.8  2.0                       N CMD       
SDSS J021829.98+200601.6 22.252 0.221 21.178 0.145 1   1.3                                   N CMD Bad   
SDSS J021830.01+201537.2 22.813 0.289 21.866 0.204 1   0.7                                   N CMD Bad   
SDSS J021830.64+200818.8 24.641 0.573 22.651 0.481 1   0.9                                   N CMD Bad   
SDSS J021830.86+201401.4 24.454 0.598 21.816 0.193 1   7.3                                   N CMD Bad   
SDSS J021831.41+201801.8 25.124 0.739 24.138 1.039 1   0.7                                   N CMD Bad   
SDSS J021831.49+201347.8 20.962 0.066 19.667 0.038 1  33.9                                   N CMD Bad   
SDSS J021831.50+201326.7 18.223 0.010 16.809 0.006 1 124.8  -24.5  2.0                       N CMD v_r   
SDSS J021832.17+201818.4 15.740 0.004 15.032 0.004 1 218.3  -46.6  2.0                       N CMD v_r   
SDSS J021832.35+201337.5 22.998 0.366 21.376 0.171 1   6.7                                   N CMD G Bad 
SDSS J021832.55+201151.0 21.249 0.083 19.387 0.030 1  46.7   +9.0  2.1                       N CMD v_r   
SDSS J021832.65+201838.9 24.630 0.593 24.462 0.587 1   0.5                                   N CMD Bad   
SDSS J021833.31+200948.8 17.849 0.008 16.242 0.005 1 191.1  +26.0  2.0                       N CMD v_r   
SDSS J021833.43+201701.5 25.255 0.473 24.897 0.495 1   5.9                                   N CMD Bad   
SDSS J021833.47+201242.1 20.831 0.058 18.687 0.018 1  72.1  -21.0  2.0                       N CMD v_r   
SDSS J021833.64+201745.7 24.141 0.615 21.366 0.132 1  12.6 -108.2  3.4                       N CMD v_r   
SDSS J021834.05+200731.8 19.828 0.030 17.006 0.007 1  93.6  +21.2  2.0                       N CMD v_r   
SDSS J021834.21+200701.3 20.896 0.069 18.665 0.018 1  74.9   -1.0  2.0                       N CMD v_r   
SDSS J021835.05+200803.2 23.955 0.754 21.318 0.204 1   7.4                                   N CMD Bad   
SDSS J021835.27+200428.4 23.371 0.593 21.144 0.172 1   3.9                                   N CMD Bad   
SDSS J021835.37+201320.1 20.261 0.037 19.944 0.046 1  33.1 -262.0  5.4                       N CMD v_r   
SDSS J021835.38+200353.2 24.126 0.627 24.635 0.636 1   0.2                                   N CMD Bad   
SDSS J021835.53+200834.8 22.173 0.194 22.628 0.467 1   3.4                                   N CMD Bad   
SDSS J021836.01+200517.4 22.634 0.341 20.318 0.080 1  20.3 -114.8  2.5                       N CMD v_r   
SDSS J021836.29+200442.7 22.156 0.206 20.815 0.104 1  14.1   -0.3  5.3                       N CMD v_r   
SDSS J021836.75+201217.8 18.852 0.014 18.157 0.012 1  88.8  -46.0  2.0                       N v_r       
SDSS J021837.36+200532.3 15.127 0.004 14.124 0.004 1 507.2 -208.1  2.0                       N CMD v_r   
SDSS J021837.83+200825.7 18.780 0.014 17.503 0.009 1 125.5  +21.6  2.0                       N CMD v_r   
SDSS J021837.87+201123.7 22.804 0.317 19.585 0.036 1  25.0                                   N CMD Bad   
SDSS J021838.03+200707.0 22.341 0.228 20.373 0.070 1  29.7 -108.9  2.4                       N CMD v_r   
SDSS J021838.44+200401.9 20.157 0.038 18.049 0.012 1  97.2   -1.5  2.0                       N CMD v_r   
SDSS J021838.46+201812.8 23.402 0.447 21.727 0.184 1   2.6                                   N CMD Bad   
SDSS J021838.50+201157.2 22.542 0.273 21.363 0.198 1   4.2                                   N CMD Bad   
SDSS J021838.53+200754.9 18.263 0.011 18.473 0.016 1  20.1  -11.6  2.7                       N v_r       
SDSS J021838.61+201511.9 21.742 0.122 19.267 0.027 1  45.1  -15.2  2.0                       N CMD v_r   
SDSS J021838.76+200452.2  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021838.98+201411.6 21.220 0.076 19.691 0.036 2  42.3   +2.7  2.0  1.16 0.05            N CMD v_r Na
SDSS J021839.59+201453.0 24.550 0.622 22.030 0.266 1  12.9  -41.6  3.2                       N CMD       
SDSS J021840.10+201708.0 20.437 0.040 20.225 0.058 1  20.3                                   N CMD Bad   
SDSS J021840.27+201158.6 19.031 0.016 16.783 0.006 1 114.5  +16.4  2.0                       N CMD v_r   
SDSS J021840.29+201918.6 19.664 0.022 17.716 0.009 1 114.0  -18.4  2.0                       N CMD v_r   
SDSS J021840.29+201630.0 24.702 0.658 23.738 0.866 0   1.7                                   N CMD Bad   
SDSS J021840.59+200102.2 21.444 0.102 20.809 0.105 1   1.7                                   ? Bad       
SDSS J021840.61+200702.9 16.538 0.005 15.876 0.005 1 108.0                                   N CMD Bad   
SDSS J021840.63+200507.9 24.579 0.608 21.569 0.208 1  11.3 -303.3  4.1                       N CMD v_r   
SDSS J021840.69+200713.0 16.900 0.005 16.338 0.005 1 220.5  +72.0  2.0                       N CMD v_r   
SDSS J021841.31+201343.7 22.109 0.168 19.226 0.026 1  55.1   -8.0  2.0                       N CMD v_r   
SDSS J021841.42+201529.7 19.963 0.028 18.044 0.011 1  99.6  +72.3  2.0                       N CMD v_r   
SDSS J021841.59+201824.3 15.423 0.004 14.906 0.004 1 242.5  +13.7  2.0                       N CMD v_r   
SDSS J021841.69+200525.3 20.723 0.059 18.953 0.022 1  53.0  +22.8  2.0                       N CMD v_r   
SDSS J021842.07+201214.4 19.403 0.020 17.079 0.007 1 116.6  +17.2  2.0                       N CMD v_r   
SDSS J021842.20+201309.4 19.269 0.018 16.752 0.006 1 103.7   -7.4  2.0                       N CMD v_r   
SDSS J021842.28+202011.3 19.030 0.015 19.647 0.030 1  35.6                                   ? Bad       
SDSS J021842.50+202032.3 22.147 0.159 20.535 0.062 1  21.5 -105.3  3.7                       N CMD v_r   
SDSS J021842.71+200112.9 21.242 0.084 19.518 0.034 1  49.0  -41.3  2.1                       N CMD       
SDSS J021842.91+201814.3 21.973 0.159 19.282 0.030 1  50.7  -17.6  2.1                       N CMD v_r   
SDSS J021842.92+200640.0 16.656 0.005 15.964 0.005 1 184.8  -39.1  2.0  0.55 0.01            N CMD       
SDSS J021843.18+195938.7 18.630 0.012 18.203 0.013 1 108.4 -137.9  2.3                       N v_r       
SDSS J021843.33+201656.2 23.361 0.413 20.734 0.085 1  13.9 -370.0  3.6                       N CMD v_r   
SDSS J021843.50+201616.3 21.970 0.179 21.349 0.198 1   6.2                                   N CMD Bad   
SDSS J021843.69+200440.4 22.533 0.289 20.419 0.081 1  19.4  -43.0  2.7                       N CMD       
SDSS J021843.92+201005.2 22.059 0.163 22.247 0.333 1   3.4                                   N CMD Bad   
SDSS J021843.94+201305.1 19.863 0.027 17.875 0.010 1 108.9  -12.4  2.0                       N CMD v_r   
SDSS J021843.99+201940.5 22.103 0.157 20.392 0.066 1  21.6  +60.3  3.4                       N CMD v_r   
SDSS J021843.99+200334.6 24.041 0.623 21.766 0.236 1   4.8                                   N CMD G     
SDSS J021844.05+201619.8 24.779 0.594 24.036 0.791 1   0.5                                   N CMD Bad   
SDSS J021844.06+200921.9 24.525 0.628 23.887 0.826 1   0.5                                   N CMD Bad   
SDSS J021844.31+200812.0 23.387 0.508 21.375 0.178 1   4.0                                   N CMD Bad   
SDSS J021844.52+201148.3 22.431 0.228 19.542 0.034 1  42.8                                   N CMD Bad   
SDSS J021844.62+200104.6 21.081 0.074 18.691 0.018 1  76.3  +19.4  2.0                       N CMD v_r   
SDSS J021844.75+200409.3 15.209 0.004 14.673 0.004 1 304.3  -58.6  2.0                       N CMD v_r   
SDSS J021844.95+200203.7 23.072 0.398 23.962 0.846 1   0.3                                   N CMD Bad   
SDSS J021845.14+200228.7 25.032 0.484 23.420 0.749 1   0.3                                   N CMD Bad   
SDSS J021845.55+201543.1 19.712 0.023 18.057 0.011 1 106.5   -7.9  2.0                       N CMD v_r   
SDSS J021845.56+201830.6 15.543 0.004 15.086 0.004 1 295.5  -42.7  2.0                       N CMD       
SDSS J021845.98+200443.0 23.922 0.643 21.231 0.159 1   9.8                                   N CMD Bad   
SDSS J021846.15+200516.2 22.598 0.306 19.646 0.042 1  41.4   -8.1  2.1                       N CMD v_r   
SDSS J021846.18+202012.6 22.535 0.216 20.005 0.045 1  31.8  +16.8  2.4                       N CMD v_r   
SDSS J021846.42+200214.2 23.645 0.563 20.895 0.113 1  18.1  -49.7  2.6                       N CMD v_r   
SDSS J021846.72+200256.5 24.755 0.559 24.493 0.692 0   0.5                                   N CMD Bad   
SDSS J021846.78+200801.8 23.931 0.600 21.717 0.218 1   0.6                                   N CMD Bad   
SDSS J021846.93+201301.6 21.886 0.134 19.466 0.031 2  52.0  -16.5  2.0  2.68 0.06            N CMD v_r Na
SDSS J021847.06+200936.5 23.283 0.430 21.064 0.120 1  19.6  +22.9  3.2                       N CMD v_r   
SDSS J021847.20+201815.5 23.327 0.422 19.676 0.036 1  38.8   -7.1  2.1                       N CMD v_r   
SDSS J021847.85+195941.1 24.663 0.605 21.243 0.142 1  13.2  +30.9  2.9                       N CMD v_r   
SDSS J021847.90+200331.0 23.412 0.486 22.954 0.588 1   0.2                                   ? Bad       
SDSS J021847.97+201007.4 24.639 0.600 23.444 0.724 1   0.3                                   N CMD Bad   
SDSS J021848.21+200626.1 21.785 0.148 20.634 0.093 1  12.5                                   N CMD Bad   
SDSS J021848.30+201221.8 23.750 0.605 21.017 0.127 1  18.0  -11.0  2.8                       N CMD v_r   
SDSS J021848.50+200201.8 20.666 0.053 20.158 0.058 1  30.2 -114.8  4.6                       N v_r       
SDSS J021848.52+201316.2 16.336 0.004 15.734 0.004 2 221.5   +9.6  2.0  0.50 0.01            N CMD v_r   
SDSS J021848.54+200724.2 24.591 0.596 25.477 0.344 1   0.4                                   N CMD Bad   
SDSS J021849.00+201057.1 21.749 0.125 20.834 0.100 1  11.6 -198.6  7.9                       N CMD v_r   
SDSS J021849.40+195956.8 21.841 0.142 21.646 0.223 1  10.2                                   ? Bad       
SDSS J021849.41+200708.9 24.078 0.652 24.775 0.624 0   0.3                                   N CMD Bad   
SDSS J021849.43+200259.1 22.437 0.236 19.527 0.034 2  47.8  -40.5  2.0  4.27 0.05            N CMD Na    
SDSS J021849.47+201707.3 22.161 0.161 19.480 0.031 1  48.7  -42.5  2.1                       N CMD       
SDSS J021849.53+200550.4 24.431 0.630 23.486 0.782 1   0.3                                   N CMD Bad   
SDSS J021849.70+201229.1 25.045 0.526 23.201 0.629 1   0.4                                   N CMD Bad   
SDSS J021849.78+201012.8 18.572 0.012 17.300 0.008 1  75.2  -25.8  2.0  1.94 0.03            N CMD v_r Na
SDSS J021850.13+200654.3 23.331 0.495 20.531 0.085 1  22.3  -75.6  2.5  2.45 0.14            N CMD v_r Na
SDSS J021850.28+200038.7 16.769 0.005 15.998 0.005 1 252.5  -20.1  2.0                       N CMD v_r   
SDSS J021850.31+201901.9 22.567 0.320 19.604 0.048 1  36.4  -61.1  2.2                       N CMD v_r   
SDSS J021850.33+201704.0 20.428 0.039 19.965 0.046 2  33.1  +11.6  2.2                       N CMD v_r   
SDSS J021850.34+202102.6 15.456 0.004 14.862 0.004 1 213.0   -1.2  2.0                       N CMD v_r   
SDSS J021850.44+201613.8 24.606 0.617 24.363 0.740 1   0.3                                   N CMD Bad   
SDSS J021851.03+200630.1 16.719 0.005 16.253 0.005 2 216.7   -7.0  2.0                       N CMD v_r   
SDSS J021851.14+201433.5 22.547 0.240 22.216 0.339 2   2.3                                   N Bad       
SDSS J021851.29+201204.4 21.151 0.073 20.347 0.064 1  24.3 -262.2  2.9                       N CMD v_r   
SDSS J021851.37+195939.9 23.977 0.593 25.385 0.400 1   0.5                                   N CMD Bad   
SDSS J021851.40+200328.3 23.973 0.609 21.621 0.204 1   2.8                                   N CMD Bad   
SDSS J021851.98+202008.0 20.763 0.048 19.566 0.031 1  45.1  -11.6  2.2                       N CMD v_r   
SDSS J021852.04+200740.0 23.103 0.458 20.083 0.063 1  29.9   -8.4  2.4  5.49 0.19            N CMD v_r Na
SDSS J021852.05+201516.3 23.651 0.918 19.787 0.070 1  25.5   +4.5  2.3                       N CMD v_r   
SDSS J021852.14+200434.9 18.959 0.016 17.770 0.010 1  94.0  -16.1  2.0                       N CMD v_r   
SDSS J021852.27+200142.8 24.196 0.625 23.158 0.655 1   0.3                                   N CMD Bad   
SDSS J021852.45+200012.5 25.355 0.419 23.956 0.813 1   0.5                                   N CMD Bad   
SDSS J021852.65+200830.7 23.811 0.578 24.740 0.612 1   0.4                                   N CMD Bad   
SDSS J021852.67+201200.4 21.467 0.092 21.279 0.137 1  11.4  -34.7  5.0                       Y           
SDSS J021852.68+201844.8 21.667 0.108 20.970 0.111 1  10.3                                   N CMD G     
SDSS J021853.57+201414.9 23.138 0.373 19.963 0.046 1  37.3  -43.9  2.1                       N CMD       
SDSS J021854.03+202145.9  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021854.46+201450.6 24.482 0.624 24.785 0.608 1   0.5                                   N CMD Bad   
SDSS J021854.61+200008.2 24.148 0.612 24.952 0.548 1   0.2                                   N CMD Bad   
SDSS J021854.67+200232.2 24.016 0.610 21.383 0.164 1  16.0   -3.4  2.5                       N CMD v_r   
SDSS J021854.96+200505.6 21.929 0.163 19.745 0.042 1  48.8  -73.9  2.0                       N CMD v_r   
SDSS J021854.98+200709.4 22.728 0.302 20.731 0.095 1  15.4   -6.7  2.9  4.43 0.48            N CMD v_r Na
SDSS J021855.50+201829.4  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021855.88+201630.4 24.331 0.907 22.829 0.749 1   1.1                                   N CMD Bad   
SDSS J021856.04+200843.8  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021856.66+201425.9 23.914 0.560 23.208 0.621 1   0.2                                   N CMD Bad   
SDSS J021856.78+202045.7 23.746 0.513 21.081 0.113 1  18.8  -36.7  2.8                       N CMD       
SDSS J021856.85+201441.8 22.542 0.236 21.517 0.183 1   4.5                                   N CMD Bad   
SDSS J021856.87+201112.1 21.882 0.131 21.568 0.178 1   9.5  -39.4 13.5                       Y           
SDSS J021857.10+201211.8 24.327 0.623 24.069 0.782 1   0.2                                   N CMD Bad   
SDSS J021857.25+201545.9 21.765 0.112 19.004 0.020 1  70.7  +21.9  2.0                       N CMD v_r   
SDSS J021857.32+201314.0 22.817 0.293 21.331 0.153 1   7.3                                   N CMD G     
SDSS J021857.71+201208.0 24.255 0.620 23.324 0.666 1   0.2                                   N CMD Bad   
SDSS J021857.76+200624.6 22.285 0.217 24.292 0.804 1   0.3                                   N CMD Bad   
SDSS J021857.89+200747.1 23.773 0.564 23.827 0.794 0   0.7                                   N CMD Bad   
SDSS J021857.93+200455.1 20.283 0.041 19.943 0.050 1   0.6                                   N CMD Bad   
SDSS J021858.13+201520.2 23.974 0.588 22.110 0.276 1   7.9                                   N CMD Bad   
SDSS J021858.14+201029.8 22.273 0.186 19.604 0.034 1  41.0  -86.1  2.1  3.04 0.09            N CMD v_r Na
SDSS J021858.39+201320.9 23.155 0.357 20.699 0.081 1  23.0  -32.2  2.3                       N CMD v_r   
SDSS J021858.40+201239.9 23.491 0.456 21.032 0.109 1  15.2   +2.4  3.2                       N CMD v_r   
SDSS J021858.54+201944.6 21.338 0.079 19.151 0.023 1  64.8  -21.1  2.0                       N CMD v_r   
SDSS J021858.85+200558.9 23.836 0.588 21.001 0.116 1  23.6  -74.6  2.4                       N CMD v_r   
SDSS J021858.95+200038.1 23.645 0.575 20.895 0.117 1  26.3   -4.4  2.3                       N CMD v_r   
SDSS J021858.97+200230.9 24.479 0.656 21.369 0.176 1  10.4                                   N CMD Bad   
SDSS J021859.14+201015.4 21.401 0.090 21.080 0.120 1  13.3                                   ? Bad       
SDSS J021859.43+200631.4 22.284 0.216 21.869 0.267 0   3.5                                   N Bad       
SDSS J021859.44+200340.2 24.323 0.626 23.543 0.763 0   0.3                                   N CMD Bad   
SDSS J021859.51+201301.3 24.959 0.567 23.685 0.781 1   0.3                                   N CMD Bad   
SDSS J021859.62+201412.3 22.414 0.207 21.679 0.207 1   7.1 -233.6 16.7                       N CMD v_r   
SDSS J021900.04+200945.7 18.827 0.013 18.050 0.011 1  98.7  -37.4  2.0            -1.91 0.11 Y           
SDSS J021900.06+200635.2 18.328 0.011 17.877 0.010 1 127.6  -52.4  2.5                       Y CMD v_r   
SDSS J021900.24+200640.3 16.628 0.005 16.071 0.005 1 219.8  -53.2  2.0  0.36 0.01            N CMD v_r   
SDSS J021900.43+200943.9 23.524 0.483 22.945 0.546 1   0.3                                   ? Bad       
SDSS J021900.57+201415.1 24.712 0.607 23.606 0.738 1   0.8                                   N CMD Bad   
SDSS J021900.93+200956.2 22.144 0.167 19.842 0.041 1  37.6  +48.6  2.1  3.86 0.13            N CMD v_r Na
SDSS J021900.95+201633.4 24.677 0.622 23.459 0.721 1   0.4                                   N CMD Bad   
SDSS J021901.13+200043.0 22.889 0.325 21.398 0.168 1  12.2                                   N CMD Bad   
SDSS J021901.37+201113.7 21.020 0.064 19.514 0.032 1  46.1  -48.2  2.0                       N CMD v_r   
SDSS J021901.42+200142.4 21.975 0.169 21.762 0.256 1   6.9                                   N Bad       
SDSS J021901.59+201836.2 22.009 0.197 22.534 2.057 1   4.6                                   N CMD Bad   
SDSS J021901.70+201757.8 19.340 0.018 16.586 0.005 1  87.5  -19.7  2.0                       N CMD v_r   
SDSS J021901.81+201658.2 24.974 0.559 23.574 0.730 1   0.3                                   N CMD Bad   
SDSS J021901.97+201404.9 17.358 0.006 16.780 0.006 2 163.6  -56.7  2.0  0.51 0.01            N CMD v_r   
SDSS J021902.22+200703.3 24.074 0.616 21.590 0.190 1  16.1   +6.1  3.0                       N CMD v_r   
SDSS J021902.28+201733.1 21.629 0.099 19.020 0.021 1  66.4  -30.1  2.0                       N CMD v_r   
SDSS J021902.35+201246.8 22.641 0.252 20.267 0.059 1  29.5  +55.1  2.3                       N CMD v_r   
SDSS J021902.50+200948.5 21.393 0.090 21.648 0.198 1   8.1                                   N CMD Bad   
SDSS J021902.73+201810.7 15.696 0.004 14.682 0.004 1 254.1   -2.9  2.0                       N CMD v_r   
SDSS J021902.75+201139.4 23.719 0.542 22.792 0.504 1   0.2                                   N CMD Bad   
SDSS J021902.84+200750.0 20.236 0.037 18.148 0.012 1  85.7  +31.5  2.0  2.87 0.05            N CMD v_r Na
SDSS J021902.84+201055.4 24.512 0.642 23.169 0.642 1   0.3                                   N CMD Bad   
SDSS J021903.08+200404.3 22.146 0.180 19.320 0.029 1  54.7   -3.8  2.0                       N CMD v_r   
SDSS J021903.24+200206.3 23.705 0.547 21.653 0.204 1   9.7                                   N CMD Bad   
SDSS J021903.45+201255.3 20.867 0.055 17.905 0.010 1  62.5  -28.9  2.0                       N CMD v_r   
SDSS J021904.07+200356.7 19.682 0.025 18.348 0.014 2 101.3  -44.8  2.0  0.46 0.01            N CMD       
SDSS J021904.12+201831.3 19.283 0.017 16.653 0.006 1  95.5  -55.1  2.0                       N CMD v_r   
SDSS J021904.27+200615.3 18.587 0.012 16.927 0.006 1 176.6  -24.6  2.0                       N CMD v_r   
SDSS J021904.27+201728.1 22.217 0.177 19.477 0.032 2  53.0  -21.5  2.0  3.69 0.06            N CMD v_r Na
SDSS J021904.38+201837.4 17.921 0.008 17.318 0.007 1 145.1  -46.3  2.0                       N CMD v_r   
SDSS J021904.39+201944.1 24.815 0.615 24.250 0.819 1  11.3                                   N CMD Bad   
SDSS J021904.48+200218.4 18.832 0.014 18.253 0.013 1 118.8  -28.7  2.0                       N v_r       
SDSS J021904.49+201536.4 23.944 0.599 21.503 0.176 1  14.0  -33.8  3.2                       N CMD       
SDSS J021904.56+201357.1 23.619 0.502 21.687 0.201 1   3.2                                   N CMD G     
SDSS J021904.72+200438.4 20.704 0.054 19.879 0.044 1  41.9  -40.3  2.8                       N CMD       
SDSS J021904.93+200715.4 19.170 0.018 18.413 0.015 2  89.3  -40.1  2.1            -2.29 0.12 Y           
SDSS J021904.96+202033.2 22.511 0.207 21.689 0.191 1  10.8                                   N CMD Bad   
SDSS J021904.97+201225.4 23.706 0.544 22.348 0.364 1   0.3                                   N CMD Bad   
SDSS J021905.09+201501.4 16.778 0.005 15.525 0.004 1 118.9   +7.1  2.0  1.23 0.02            N v_r Na    
SDSS J021905.16+200409.0 21.485 0.104 19.425 0.031 1  16.5  -19.3  3.0  1.58 0.25            N CMD v_r Na
SDSS J021905.25+201133.3 21.511 0.094 21.297 0.138 1  12.8                                   ? Bad       
SDSS J021905.70+201442.7 22.666 0.259 21.811 0.234 1   3.6                                   N CMD Bad   
SDSS J021905.82+200902.3 20.597 0.049 19.236 0.027 1  61.7 +231.9  2.2                       N CMD v_r   
SDSS J021905.98+201958.6 23.688 0.500 20.570 0.074 1  31.9  -33.2  2.3                       N CMD v_r   
SDSS J021906.18+201234.6 24.489 0.625 23.644 0.747 1   0.4                                   N CMD Bad   
SDSS J021906.37+202032.7 19.561 0.020 19.004 0.020 1   0.5                                   ? Bad       
SDSS J021906.43+200507.7 21.650 0.130 21.189 0.156 1   2.1                                   ? Bad       
SDSS J021906.61+201247.0 24.853 0.582 24.453 0.712 1   0.4                                   N CMD Bad   
SDSS J021906.67+201735.3 17.981 0.008 17.048 0.007 1 130.8  -34.7  2.0  0.66 0.02            N v_r Na    
SDSS J021906.69+200607.2 25.469 0.383 24.787 0.587 1   0.3                                   N CMD Bad   
SDSS J021907.19+201714.9 21.511 0.089 20.903 0.096 1  16.5  -44.4  4.9                       Y           
SDSS J021907.59+201220.8 18.140 0.009 18.340 0.013 2  78.7  -38.2  2.3                       B           
SDSS J021907.59+201348.9 16.601 0.005 15.857 0.005 1 182.5   -3.0  2.0                       N CMD v_r   
SDSS J021907.59+200642.3 21.486 0.101 20.378 0.066 1  31.3 -187.6  3.2                       N CMD v_r   
SDSS J021907.62+201325.4 20.677 0.047 20.014 0.046 1   9.1                                   ? Bad       
SDSS J021907.65+200548.3 19.485 0.022 18.381 0.014 2  89.9   -9.1  2.0  0.74 0.02            N CMD v_r   
SDSS J021907.76+201504.2 22.271 0.192 21.243 0.147 1  11.8                                   N CMD G     
SDSS J021907.76+202025.5 18.074 0.008 15.688 0.004 1 143.3  -55.8  2.0                       N CMD v_r   
SDSS J021908.04+201538.4 22.243 0.203 22.115 0.352 1   0.3                                   N CMD Bad   
SDSS J021908.11+201337.0 22.937 0.300 20.289 0.057 2  33.0  -30.0  2.1  1.74 0.06            N CMD v_r Na
SDSS J021908.60+200348.5 22.473 0.253 20.136 0.060 2  38.8  -84.3  2.0  2.24 0.06            N CMD v_r Na
SDSS J021908.70+200849.0 19.165 0.017 17.610 0.009 1 112.1  -10.5  2.0  1.90 0.04            N CMD v_r Na
SDSS J021908.84+201008.5 19.808 0.028 19.432 0.031 1  43.4  -52.3  6.2                       N CMD       
SDSS J021908.91+201523.2 15.885 0.004 15.334 0.004 2 234.4  +56.0  2.0  0.52 0.01            N CMD v_r   
SDSS J021908.97+200547.8 23.864 0.581 20.240 0.058 1  37.5  -35.9  2.4                       N CMD       
SDSS J021908.97+201948.9 23.091 0.331 19.745 0.036 1  52.2  -65.5  2.0                       N CMD v_r   
SDSS J021909.11+201115.9 21.178 0.075 20.836 0.101 1  17.4  -43.2 10.7                       Y           
SDSS J021909.23+200552.8 25.405 0.426 21.478 0.184 1  17.1  +32.0  3.0                       N CMD v_r   
SDSS J021909.29+201958.7 22.572 0.219 23.509 0.721 1   0.3                                   N CMD Bad   
SDSS J021909.34+200045.5 24.447 0.568 21.909 0.201 1   6.2                                   N CMD Bad   
SDSS J021909.53+200056.5 21.681 0.107 19.389 0.025 1  63.4  +35.1  2.0                       N CMD v_r   
SDSS J021909.84+201122.7 22.818 0.294 20.507 0.073 1   8.2  +28.6  5.0                       N CMD v_r   
SDSS J021909.97+201254.0 20.252 0.033 19.575 0.032 2  49.4  -42.4  2.1            -1.33 0.12 Y           
SDSS J021910.17+201539.1 24.182 5.490 17.341 0.013 1 110.5  +13.6  2.0                       N CMD v_r   
SDSS J021910.22+200324.8 19.593 0.021 19.374 0.024 1  61.2  +93.5  7.6                       N CMD v_r   
SDSS J021910.24+200940.2 19.555 0.023 19.283 0.027 1  51.8  -43.4  2.3                       N CMD       
SDSS J021910.49+200231.5 24.288 0.564 21.960 0.206 1   0.2                                   N CMD Bad   
SDSS J021910.49+201337.3 21.570 0.096 21.014 0.106 1  14.6                                   ? Bad       
SDSS J021910.52+201443.4 24.884 0.582 24.254 0.759 1   0.3                                   N CMD Bad   
SDSS J021910.77+200224.7 19.636 0.022 19.043 0.019 1  22.8 -262.5  3.6                       N v_r       
SDSS J021910.94+201860.0 19.887 0.060 23.999 1.297 1   3.1                                   N CMD Bad   
SDSS J021911.04+201507.0 21.109 0.065 19.498 0.030 1  50.6  -64.3  2.0                       N CMD v_r   
SDSS J021911.44+200227.8 22.603 0.240 21.475 0.140 1  11.2                                   N CMD Bad   
SDSS J021911.47+201304.6 17.746 0.007 16.804 0.006 1  86.6  +25.4  2.0  0.89 0.03            N v_r       
SDSS J021911.50+201544.1 21.782 0.163 20.357 0.093 1  32.0  -27.9  2.1                       N CMD v_r   
SDSS J021911.52+201846.3 23.378 0.564 19.791 0.050 1   4.9                                   N CMD Bad   
SDSS J021911.76+200417.3 24.457 0.595 21.737 0.181 1   9.5   -7.7  4.2                       N CMD v_r   
SDSS J021911.77+200855.2 21.740 0.121 21.403 0.159 0  10.5                                   ? Bad       
SDSS J021911.86+200630.0 21.521 0.109 21.480 0.189 0  11.6                                   N CMD Bad   
SDSS J021911.88+200949.8 24.702 0.640 24.320 0.800 1   0.3                                   N CMD Bad   
SDSS J021911.92+201633.6 17.676 0.007 16.005 0.005 1  25.7                                   N CMD Bad   
SDSS J021911.97+200712.8 21.719 0.119 21.215 0.134 0  12.9                                   N CMD Bad   
SDSS J021912.08+201424.5 21.764 0.113 21.312 0.138 1  11.3  -39.6 10.9                       Y           
SDSS J021912.24+200923.3 22.567 0.256 22.008 0.294 1   1.7                                   N CMD Bad   
SDSS J021912.28+201854.0 24.463 0.917 20.551 0.100 1   4.1                                   N CMD Bad   
SDSS J021912.40+201305.0  0.000 0.000  0.000 0.000 0   0.0                                   N CMD Bad   
SDSS J021912.51+200825.4 21.902 0.146 21.406 0.171 1   7.7                                   N CMD Bad   
SDSS J021912.62+200132.7 22.662 0.266 21.508 0.155 1   8.4                                   N CMD Bad   
SDSS J021912.72+200302.8 23.582 0.471 21.800 0.181 1  12.1  -70.9  4.5                       N CMD v_r   
SDSS J021912.95+200417.5 20.647 0.046 18.597 0.014 2  85.6  +22.2  2.0  1.45 0.03            N CMD v_r Na
SDSS J021913.20+201739.4 18.388 0.010 17.624 0.009 1  91.1   -4.1  2.0  0.66 0.03            N v_r       
SDSS J021913.29+200532.2 19.150 0.017 18.671 0.017 1  29.4  +10.9  3.1                       N CMD v_r   
SDSS J021913.51+200106.9 23.767 0.526 23.715 0.648 1   0.3                                   N CMD Bad   
SDSS J021913.63+201609.9 22.129 0.155 19.085 0.023 2  57.6   +9.4  2.0  4.56 0.05            N CMD v_r Na
SDSS J021913.65+201936.6 21.490 0.088 18.702 0.016 1  70.9                                   N CMD Bad   
SDSS J021913.66+202014.0 22.722 0.248 19.778 0.037 1  47.1  -18.9  2.1                       N CMD v_r   
SDSS J021913.78+200745.9 24.514 9.999 23.942 9.999 1   4.0                                   N CMD Bad   
SDSS J021914.15+200637.2 21.028 0.067 20.680 0.084 1  24.0                                   ? Bad       
SDSS J021914.16+201308.9 21.627 0.106 19.783 0.039 1  40.8  -45.5  2.1                       N CMD       
SDSS J021914.17+200429.0 21.155 0.070 19.759 0.032 1  12.7   -9.4  3.6                       N CMD v_r   
SDSS J021914.32+201636.5 24.581 0.620 24.474 0.710 1   0.9                                   N CMD Bad   
SDSS J021914.39+201259.9 17.241 0.006 16.081 0.005 1 127.7  +23.0  2.0  0.87 0.03            N v_r Na    
SDSS J021914.84+201943.5 22.244 0.167 20.047 0.046 1  43.0  -91.1  2.1                       N CMD v_r   
SDSS J021914.89+200754.2  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021914.89+200331.0 16.852 0.005 16.335 0.005 2 206.1  -86.0  2.0  0.47 0.01            N CMD v_r   
SDSS J021914.91+201743.6 19.164 0.016 17.760 0.009 1 114.9  -42.8  2.0                       N CMD       
SDSS J021914.97+200609.3 21.463 0.089 19.275 0.022 2  62.9   -7.0  2.0  1.42 0.03            N CMD v_r Na
SDSS J021915.13+201418.5 22.427 0.229 19.914 0.049 1  32.5  +25.7  2.1                       N CMD v_r   
SDSS J021915.16+200157.4 22.479 0.205 19.933 0.036 1  13.1   +9.5  4.4                       N CMD v_r   
SDSS J021915.28+200855.8 23.270 0.408 20.985 0.106 1  22.4   -1.4  2.5  3.92 0.26            N CMD v_r Na
SDSS J021915.41+200318.5 20.371 0.037 20.008 0.039 1  39.6  +50.8  3.1                       N CMD v_r   
SDSS J021915.45+200555.8 19.917 0.027 19.498 0.026 1  14.8 -172.6  9.3                       N CMD v_r   
SDSS J021915.48+201158.1 21.724 0.117 19.322 0.028 1  56.6  -47.3  2.0                       N CMD v_r   
SDSS J021915.50+201917.0 20.381 0.036 19.466 0.030 1  48.7 -293.3  2.2                       N CMD v_r   
SDSS J021915.56+200738.1  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021915.91+200848.1 17.341 0.006 16.859 0.006 2 155.1  -70.5  2.0  0.39 0.01            N CMD v_r   
SDSS J021916.29+201950.6 21.717 0.108 18.706 0.017 1  53.3   -8.2  2.0                       N CMD v_r   
SDSS J021916.34+200600.9 18.723 0.012 16.094 0.005 2  78.6  -38.7  2.0  4.01 0.01            N CMD Na    
SDSS J021916.34+200947.6 23.184 0.442 19.938 0.051 2  36.6  +12.5  2.0  5.25 0.13            N CMD v_r Na
SDSS J021916.39+201335.5 23.376 0.433 21.647 0.192 1   5.8                                   N CMD Bad   
SDSS J021916.45+201101.2 22.803 0.327 21.121 0.143 1   3.5                                   N CMD Bad   
SDSS J021916.48+200230.2 22.108 0.159 19.497 0.027 2  55.7   +3.5  2.0  4.30 0.06            N CMD v_r Na
SDSS J021916.51+200439.3 21.294 0.077 18.966 0.018 1  71.0  -37.6  2.0                       N CMD       
SDSS J021916.66+200654.9 21.331 0.085 21.134 0.108 0  14.4                                   ? Bad       
SDSS J021916.80+201328.5 21.500 0.094 21.671 0.197 1  10.6                                   N CMD Bad   
SDSS J021916.83+201108.2 24.874 0.578 23.465 0.705 0   0.3                                   N CMD Bad   
SDSS J021916.92+201644.4 23.211 0.500 20.859 0.130 1   4.7                                   N CMD Bad   
SDSS J021916.97+201408.7 18.582 0.012 17.574 0.008 1  63.0  +83.7  2.0  0.78 0.05            N CMD v_r   
SDSS J021917.10+200930.6 19.111 0.016 18.411 0.014 1  89.5  -41.1  2.1            -2.20 0.13 Y           
SDSS J021917.11+200956.7 20.685 0.050 20.216 0.057 1  25.5 -101.0  3.9                       N v_r       
SDSS J021917.18+201319.6 22.244 0.181 21.820 0.228 0   1.7                                   N CMD Bad   
SDSS J021917.37+201737.4 21.864 0.228 21.976 0.526 1   0.2                                   N CMD Bad   
SDSS J021917.58+201034.7 18.706 0.012 17.929 0.010 1  46.2  -38.9  2.1  0.57 0.18 -0.60 0.11 N [Fe/H]    
SDSS J021917.58+200613.6 24.627 0.547 24.390 0.542 1   0.2                                   N CMD Bad   
SDSS J021917.78+201016.8 20.778 0.054 19.294 0.027 1  51.1 -122.4  2.0  0.95 0.06            N CMD v_r Na
SDSS J021917.85+200403.5 24.476 0.550 20.301 0.048 2  32.0  -13.0  2.1  7.25 0.11            N CMD v_r Na
SDSS J021917.92+201603.8 24.509 0.656 21.537 0.179 1  11.5                                   N CMD Bad   
SDSS J021918.03+201332.7 22.164 0.164 21.678 0.196 1   1.6                                   N CMD Bad   
SDSS J021918.10+201801.0 23.801 0.544 24.777 0.638 0   0.9                                   N CMD Bad   
SDSS J021918.30+200859.5 21.917 0.136 21.301 0.140 1   9.8                                   N CMD Bad   
SDSS J021918.33+201027.6 21.257 0.091 20.745 0.107 1   8.4  -36.1 13.7                       Y           
SDSS J021918.36+201433.8 21.759 0.115 21.323 0.143 1  12.1  -40.0 22.5                       Y           
SDSS J021918.44+200557.4 24.775 0.520 23.867 0.594 1   0.2                                   N CMD Bad   
SDSS J021918.49+201021.9 18.030 0.008 18.382 0.014 2  72.0  -42.1  2.4                       B           
SDSS J021918.55+201755.1 18.679 0.012 17.764 0.009 1  90.0  +16.4  2.0  0.67 0.03            N v_r       
SDSS J021918.57+201526.6 19.286 0.017 18.719 0.017 1  44.4                                   ? Bad       
SDSS J021918.64+201113.3 25.083 0.543 22.857 0.519 1   0.4                                   N CMD Bad   
SDSS J021918.65+201844.6 24.365 0.618 23.446 0.702 1   0.3                                   N CMD G Bad 
SDSS J021918.71+200809.8 19.681 0.024 18.013 0.011 1  50.1  -16.4  2.1  1.45 0.09            N CMD v_r Na
SDSS J021918.85+200711.6 19.222 0.016 17.413 0.007 1 126.9  -31.7  2.0                       N CMD v_r   
SDSS J021919.03+201148.1 23.634 0.502 21.719 0.198 1   4.2                                   N CMD Bad   
SDSS J021919.05+201247.9 23.293 0.418 22.930 0.554 1   4.8                                   N G         
SDSS J021919.14+201325.7 23.738 0.566 23.701 0.845 1   0.3                                   N CMD Bad   
SDSS J021919.14+202020.3 20.099 0.029 18.999 0.021 1  72.8  -51.1  2.0                       N CMD v_r   
SDSS J021919.43+201808.4 22.336 0.192 21.199 0.134 2  15.0  +38.2  4.1                       N CMD v_r   
SDSS J021919.68+201321.9 22.880 0.305 21.667 0.200 1   5.9                                   N CMD Bad   
SDSS J021919.72+200343.5 17.765 0.008 17.413 0.007 2 141.5  -37.7  2.0  0.38 0.01            N CMD       
SDSS J021919.80+201344.6 23.721 0.567 22.842 0.550 1   0.3                                   N CMD Bad   
SDSS J021919.83+200949.5 21.991 0.168 21.110 0.146 1   7.6                                   N CMD Bad   
SDSS J021919.98+201725.3 18.314 0.010 17.574 0.008 1  57.9   -7.8  2.1  0.45 0.06            N v_r       
SDSS J021920.19+201051.7 21.817 0.134 22.016 0.293 0   5.1                                   N CMD Bad   
SDSS J021920.19+201314.1 20.454 0.041 19.635 0.035 1  13.8  -17.6  5.5                       N CMD v_r   
SDSS J021920.31+202155.0 24.778 0.585 25.096 0.505 1   0.4                                   N CMD Bad   
SDSS J021920.41+200545.8 24.708 0.532 23.172 0.477 1   0.2                                   N CMD Bad   
SDSS J021920.48+201043.0 20.782 0.054 20.776 0.092 1   4.9                                   N CMD Bad   
SDSS J021920.56+201229.3 21.693 0.111 21.390 0.152 0   7.1                                   N Bad       
SDSS J021920.57+200310.3 22.908 0.300 20.546 0.061 1  34.6   +8.8  2.1                       N CMD v_r   
SDSS J021920.58+200914.2 20.968 0.064 17.742 0.010 1  37.8   -9.8  2.0  9.01 0.13            N CMD v_r Na
SDSS J021920.66+201848.2 23.106 0.352 21.313 0.146 1  12.1   +9.2  3.7                       N CMD v_r   
SDSS J021920.87+200754.0 20.656 0.045 19.910 0.035 2  44.9  -36.6  2.2  0.33 0.05 -2.30 0.18 Y           
SDSS J021920.89+201020.2 21.163 0.072 21.145 0.124 1   7.3                                   N CMD Bad   
SDSS J021921.13+200740.2 18.224 0.009 18.626 0.014 1  27.3  -39.0  5.4                       B           
SDSS J021921.13+200831.7 21.977 0.143 21.792 0.188 0   7.7                                   ? Bad       
SDSS J021921.22+200317.2 21.710 0.107 20.028 0.038 2  45.1  -76.1  2.0  1.20 0.05            N CMD v_r Na
SDSS J021921.23+201319.0 26.125 0.523 26.014 0.529 1   0.4                                   N CMD Bad   
SDSS J021921.25+201439.0 21.205 0.072 18.649 0.016 2  72.3  +24.2  2.0  3.78 0.05            N CMD v_r Na
SDSS J021921.42+201529.7 21.028 0.064 18.659 0.017 1  33.7   +2.8  2.3  1.44 0.15            N CMD v_r Na
SDSS J021921.47+200750.6 22.269 0.213 21.783 0.220 1   1.9                                   N CMD Bad   
SDSS J021921.79+201652.9 21.000 0.060 18.328 0.013 1  87.7  +11.1  2.0                       N CMD v_r   
SDSS J021921.79+202157.7 21.239 0.071 18.711 0.017 1  72.4  +59.1  2.0                       N CMD v_r   
SDSS J021921.85+201202.1 21.850 0.133 22.010 0.273 1   9.9  -52.8  7.3                       N CMD       
SDSS J021921.86+200128.2 20.357 0.036 19.754 0.032 1   2.1                                   ? Bad       
SDSS J021922.01+200637.1 21.561 0.101 21.475 0.143 1   2.6                                   ? Bad       
SDSS J021922.04+200446.6 24.086 0.610 21.783 0.192 0   1.0                                   N CMD Bad   
SDSS J021922.26+201832.7 17.833 0.008 17.352 0.007 2 143.1  -50.0  2.0  0.38 0.01            N CMD v_r   
SDSS J021922.30+201046.7 22.390 0.205 20.049 0.048 1  36.3  +15.7  2.1  2.18 0.15            N CMD v_r Na
SDSS J021922.31+201459.3 25.076 0.529 24.426 0.719 0   0.5                                   N CMD Bad   
SDSS J021922.36+200822.9 22.803 0.265 23.914 1.193 1   8.4                                   N CMD Bad   
SDSS J021922.37+200502.4 21.790 0.113 19.690 0.029 1  16.5  -11.8  2.8                       N CMD v_r   
SDSS J021922.60+201633.7 20.790 0.051 18.494 0.015 1   5.1                                   N CMD Bad   
SDSS J021922.71+200443.3 18.791 0.013 18.088 0.010 3 105.8  -41.7  2.0            -2.25 0.11 Y           
SDSS J021923.02+200201.8 24.577 0.593 22.518 0.349 1   4.2                                   N CMD Bad   
SDSS J021923.21+200437.5 24.270 0.556 23.241 0.493 1   0.3                                   N CMD Bad   
SDSS J021923.28+200838.7 21.529 0.093 21.188 0.102 0   3.2                                   ? Bad       
SDSS J021923.30+200355.9 14.616 0.003 15.821 0.013 1 287.4 -121.0  2.0  0.92 0.01            N CMD v_r   
SDSS J021923.37+201841.9 25.172 0.496 23.635 0.748 0   1.2                                   N CMD Bad   
SDSS J021923.40+200947.9 22.517 0.227 20.509 0.063 1  22.2  -22.4  2.6  1.86 0.16            N CMD v_r Na
SDSS J021923.42+201516.1 22.733 0.284 22.151 0.312 1   8.9                                   N CMD G Bad 
SDSS J021923.46+201441.8 22.778 0.287 21.357 0.156 1  12.2                                   N CMD Bad   
SDSS J021923.57+200307.3 18.114 0.009 17.326 0.007 1  67.1 -129.1  2.1  0.90 0.04            N v_r       
SDSS J021923.61+200452.8 22.346 0.222 21.622 0.185 1   7.2                                   N CMD G Bad 
SDSS J021923.69+200422.5 19.264 0.017 18.001 0.010 1  41.4  -28.0  2.1  1.20 0.08            N CMD v_r Na
SDSS J021923.82+200525.0 21.216 0.071 19.139 0.020 2  70.7  -54.1  2.0  1.57 0.03            N CMD v_r Na
SDSS J021923.96+201146.8 20.373 0.038 18.526 0.015 1  75.9  -21.6  2.0                       N CMD v_r   
SDSS J021924.03+200732.7 23.092 0.355 21.688 0.171 0   5.7                                   N CMD Bad   
SDSS J021924.09+201147.4 21.174 0.073 18.998 0.021 1  27.1  -21.8  2.4  1.68 0.39            N CMD v_r Na
SDSS J021924.29+202020.3 21.639 0.101 19.191 0.024 1  64.1  -50.2  2.0                       N CMD v_r   
SDSS J021924.30+201016.8 18.199 0.009 17.388 0.007 1 161.5  -39.9  2.0            -2.53 0.12 Y           
SDSS J021924.69+200558.8 24.174 0.556 23.477 0.547 1   0.4                                   ? Bad       
SDSS J021924.75+201850.0 22.787 0.266 20.180 0.052 1  43.6   +8.3  2.1                       N CMD v_r   
SDSS J021924.81+200715.1 21.513 0.090 19.458 0.025 1  63.9  -22.9  2.0                       N CMD v_r   
SDSS J021924.91+201430.4 23.456 0.451 20.449 0.066 1  29.2  -13.1  2.2                       N CMD v_r   
SDSS J021925.24+200754.3 24.861 0.516 24.793 0.453 0   0.2                                   N CMD Bad   
SDSS J021925.28+201329.2 20.670 0.047 18.894 0.019 1  66.2  +25.2  2.0                       N CMD v_r   
SDSS J021925.66+202119.2 21.852 0.121 19.890 0.042 1  45.0 -148.4  2.1                       N CMD v_r   
SDSS J021925.74+200901.1 20.683 0.045 20.667 0.064 2  22.7  -40.2  5.4                       N CMD       
SDSS J021925.74+201641.1 24.701 0.604 24.128 0.773 1   0.4                                   N CMD Bad   
SDSS J021925.79+202216.6 23.984 0.560 23.715 0.759 1   0.3                                   N CMD Bad   
SDSS J021926.15+201646.8 23.923 0.563 21.446 0.157 1  16.1  +28.0  2.9                       N CMD v_r   
SDSS J021926.28+201529.7 16.318 0.004 15.367 0.004 1 152.2 -125.7  2.0  0.83 0.01            N v_r       
SDSS J021926.32+200840.0 22.092 0.150 20.620 0.064 2  17.6                                   N CMD Bad   
SDSS J021926.44+200721.5 23.278 0.374 22.480 0.295 1   6.8                                   N CMD Bad   
SDSS J021926.48+200924.3 21.814 0.115 22.300 0.258 1   9.3  -15.8 20.2                       N CMD       
SDSS J021926.61+201252.9 19.894 0.028 19.360 0.028 1  54.4 -317.7  2.5                       N v_r       
SDSS J021926.62+202037.8 21.841 0.132 19.231 0.028 1  61.3   +6.2  2.1                       N CMD v_r   
SDSS J021926.74+200251.4 22.456 0.196 23.356 0.523 1   0.3                                   N CMD Bad   
SDSS J021926.97+201416.2 19.390 0.019 16.944 0.006 1 108.5                                   N CMD Bad   
SDSS J021927.04+201054.9 23.523 0.455 20.988 0.089 1  14.8                                   N CMD G     
SDSS J021927.08+200437.9 23.166 0.342 20.942 0.081 1  24.1   -4.9  2.4                       N CMD v_r   
SDSS J021927.15+200939.6 23.023 0.311 23.036 0.445 0   1.7                                   N CMD Bad   
SDSS J021927.18+201427.2 17.735 0.007 16.855 0.006 1 124.1  +69.6  2.0  0.64 0.02            N v_r       
SDSS J021927.28+201010.4 21.852 0.119 21.413 0.122 1  12.3                                   ? Bad       
SDSS J021927.50+200828.6 20.183 0.031 19.486 0.025 1  50.8  -54.4  2.9                       N v_r       
SDSS J021927.85+201605.6 18.026 0.009 16.519 0.005 1 181.2 -111.9  2.0                       N CMD v_r   
SDSS J021928.04+201115.2 20.719 0.047 20.053 0.039 1  19.4  -36.3  3.7            -2.03 0.32 Y           
SDSS J021928.06+202052.7 23.522 0.447 20.653 0.077 1  29.1  -44.9  2.2                       N CMD       
SDSS J021928.07+200653.3 17.646 0.007 16.754 0.006 1 152.6  -33.4  2.0  0.74 0.02            N v_r       
SDSS J021928.18+200743.8 21.042 0.061 20.553 0.058 1  13.7  -38.0  8.6                       Y           
SDSS J021928.28+200922.4 20.640 0.044 20.142 0.041 1  32.5  -39.7  3.1                       Y           
SDSS J021928.32+201101.4 21.036 0.063 20.449 0.057 1   9.5  -70.4  8.0                       N v_r       
SDSS J021928.45+201142.0 24.071 0.767 24.222 0.862 0   0.2                                   N CMD Bad   
SDSS J021928.55+201537.9 18.537 0.011 16.417 0.005 1 135.8   -2.8  2.0                       N CMD v_r   
SDSS J021928.62+201942.2 21.111 0.072 20.781 0.101 1  23.3  -41.8  7.1                       Y           
SDSS J021928.72+202256.8  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021928.80+201637.9 21.560 0.097 19.831 0.039 1  45.6  -16.2  2.0                       N CMD v_r   
SDSS J021928.97+200248.0 19.572 0.020 17.345 0.007 1 127.4  +62.0  2.0                       N CMD v_r   
SDSS J021928.99+201708.8 24.602 0.777 22.513 0.510 1   0.3                                   N CMD Bad   
SDSS J021929.03+201019.7 19.996 0.027 19.411 0.024 1  39.3 -123.4  3.7                       N v_r       
SDSS J021929.04+200535.0 23.139 0.335 21.743 0.160 0  11.5                                   N CMD Bad   
SDSS J021929.11+201134.2 17.946 0.008 17.448 0.007 1 134.9  -53.8  2.0  0.39 0.01            N CMD v_r   
SDSS J021929.33+200931.9 20.504 0.039 19.835 0.033 1  41.1  -41.5  2.7            -2.68 0.31 Y           
SDSS J021929.45+200435.4 18.814 0.012 17.626 0.008 1 132.8  +15.9  2.0                       N CMD v_r   
SDSS J021929.46+202304.2 22.562 0.270 20.514 0.091 1  24.2  -38.4  2.7                       N CMD       
SDSS J021929.47+201213.0 24.129 0.569 23.783 0.607 1   0.3                                   N CMD Bad   
SDSS J021929.75+200754.7 22.445 0.226 20.622 0.072 2  23.4  -11.8  2.4                       N CMD v_r   
SDSS J021929.77+200821.0 21.545 0.092 19.636 0.028 2  55.2  +58.2  2.0  1.08 0.05            N CMD v_r Na
SDSS J021929.90+200507.0 20.336 0.035 18.189 0.011 2 118.4   +5.9  2.0  2.40 0.03            N CMD v_r Na
SDSS J021929.97+201208.8 25.377 0.453 21.887 0.213 1   0.8                                   N CMD G Bad 
SDSS J021930.27+200849.1 21.287 0.077 20.799 0.077 1  17.6  -43.6  6.3                       Y           
SDSS J021930.50+200138.7 23.060 0.340 22.088 0.238 1   5.9                                   N CMD Bad   
SDSS J021930.80+200208.3 23.304 0.376 21.236 0.106 1  23.8  -47.1  2.3                       N CMD v_r   
SDSS J021930.94+201916.3 19.670 0.023 18.457 0.014 1  80.1  +23.7  2.0                       N CMD v_r   
SDSS J021931.14+200703.5 24.063 0.583 23.592 0.622 1   3.2                                   ? Bad       
SDSS J021931.24+200450.5 22.678 0.234 20.328 0.048 1  31.5  -17.6  2.3                       N CMD v_r   
SDSS J021931.61+200817.3 20.108 0.029 18.213 0.011 1  97.7  -32.2  2.0                       N CMD v_r   
SDSS J021931.77+200839.7 21.828 0.116 18.909 0.017 1  54.3  -25.7  2.0  5.66 0.07            N CMD v_r Na
SDSS J021932.00+201947.1 24.343 0.614 23.255 0.639 1   0.9                                   N CMD Bad   
SDSS J021932.05+200546.3 19.342 0.018 18.644 0.014 1  64.8 -174.5  2.7                       N v_r       
SDSS J021932.81+201156.0 22.183 0.163 21.552 0.144 0   5.7                                   N CMD Bad   
SDSS J021932.83+200354.2 23.927 0.517 22.023 0.202 1  10.4                                   N CMD Bad   
SDSS J021932.96+201258.3 22.499 0.219 22.838 0.425 1   2.7                                   N CMD Bad   
SDSS J021933.00+201000.4 21.669 0.101 19.415 0.024 1  56.7  +44.4  2.3  2.93 0.12            N CMD v_r Na
SDSS J021933.13+200830.2 16.462 0.004 15.327 0.004 1 369.0  -41.0  2.0            -2.85 0.11 Y           
SDSS J021933.17+201613.1 22.489 0.216 23.091 0.593 1   5.4                                   N CMD Bad   
SDSS J021933.21+202242.3 21.512 0.088 19.155 0.023 1  60.4  -34.8  2.0                       N CMD v_r   
SDSS J021933.25+202108.6 23.071 0.326 20.089 0.048 1  32.9  -14.3  2.3                       N CMD v_r   
SDSS J021933.36+201702.0 22.847 0.401 20.358 0.090 1  24.0  -25.2  2.4                       N CMD v_r   
SDSS J021933.70+201919.6 21.740 0.110 18.747 0.017 2  58.6   +6.8  2.0  4.97 0.05            N CMD v_r Na
SDSS J021933.77+200540.8 22.566 0.236 20.744 0.078 1  25.6  +98.1  2.4                       N CMD v_r   
SDSS J021933.97+202048.3 23.591 0.474 22.029 0.262 1   8.9                                   N CMD Bad   
SDSS J021934.04+201918.5 24.380 0.687 23.477 0.815 0   0.6                                   N CMD Bad   
SDSS J021934.28+201732.4 25.707 0.337 24.437 0.712 1   0.4                                   N CMD Bad   
SDSS J021934.67+200732.8 21.313 0.079 20.693 0.070 1  17.0                                   N Bad       
SDSS J021934.68+201144.3 18.520 0.011 19.050 0.018 2  48.9  -43.5  3.7                       B           
SDSS J021935.32+202210.0 20.168 0.032 17.525 0.008 1  86.9  +18.1  2.0                       N CMD v_r   
SDSS J021935.33+200409.5 24.464 0.562 21.623 0.143 1  18.9  +18.1  3.0                       N CMD v_r   
SDSS J021935.44+200852.4 22.736 0.258 20.051 0.041 1  35.6  -28.9  2.3  5.97 0.32            N CMD v_r Na
SDSS J021935.52+200200.4 22.075 0.140 18.938 0.017 1  42.6   +3.0  2.0                       N CMD v_r   
SDSS J021936.07+201527.4 21.957 0.132 21.728 0.163 1   7.3                                   ? Bad       
SDSS J021936.27+201137.8 23.437 0.495 20.979 0.102 2  17.0                                   N CMD Na G  
SDSS J021936.30+200643.0 22.829 0.267 21.917 0.190 1   4.1                                   N CMD Bad   
SDSS J021936.35+200842.3 24.048 0.548 24.480 0.547 0   0.4                                   N CMD Bad   
SDSS J021936.39+201835.7 21.245 0.080 20.614 0.085 1  18.6                                   N G Bad     
SDSS J021936.56+200726.4 20.928 0.055 20.365 0.050 1   7.1                                   ? Bad       
SDSS J021936.67+200527.2 23.960 0.527 21.195 0.099 2  17.4                                   N CMD Bad   
SDSS J021936.81+201325.8 23.709 0.493 21.003 0.086 1  11.6                                   N CMD Bad   
SDSS J021936.82+202145.8 23.020 0.309 22.097 0.269 1   3.9                                   N CMD Bad   
SDSS J021936.90+200845.6 19.993 0.027 18.942 0.017 1  71.3  -13.0  2.0                       N CMD v_r   
SDSS J021936.96+201508.8 25.247 0.441 24.558 0.535 1   0.4                                   N CMD Bad   
SDSS J021937.08+201923.1 24.075 0.584 21.226 0.129 1  10.8                                   N CMD G Bad 
SDSS J021937.11+201540.4 25.044 0.547 21.892 0.212 0   0.9                                   N CMD Bad   
SDSS J021937.16+200210.3 20.093 0.028 19.946 0.035 1  46.9                                   N CMD Bad   
SDSS J021937.17+201836.4 16.799 0.005 16.258 0.005 1 189.5  -15.3  2.0                       N CMD v_r   
SDSS J021937.26+202043.0 22.835 0.330 23.054 0.715 1   5.4                                   N CMD Bad   
SDSS J021937.49+200547.2 23.207 0.364 22.460 0.309 1   3.2                                   N CMD G Bad 
SDSS J021937.61+201733.1 20.371 0.039 19.010 0.022 1  60.1 -194.6  2.0                       N CMD v_r   
SDSS J021937.81+202143.7 25.301 0.465 23.550 0.725 1   6.6                                   N CMD Bad   
SDSS J021937.89+200200.2 23.634 0.451 22.119 0.219 1   8.7                                   N CMD Bad   
SDSS J021937.89+200546.2 23.340 0.467 20.720 0.082 2  21.6  +42.1  2.5  3.65 0.20            N CMD v_r Na
SDSS J021938.21+200959.3 22.563 0.229 20.150 0.045 1  28.4  -57.0  2.3  4.34 0.19            N CMD v_r Na
SDSS J021938.24+200833.0 24.668 0.572 20.990 0.087 1  17.5  +76.9  2.5                       N CMD v_r   
SDSS J021938.43+201427.3 22.998 0.319 20.697 0.068 1  17.9  -25.2  2.8                       N CMD v_r   
SDSS J021938.52+200744.4 20.193 0.032 19.010 0.019 1  63.6 -110.7  2.1                       N CMD v_r   
SDSS J021938.59+200138.5 20.839 0.050 18.643 0.014 1  91.9  +22.5  2.0                       N CMD v_r   
SDSS J021938.91+200142.1 19.401 0.018 17.930 0.009 1 121.2  +24.0  2.0                       N CMD v_r   
SDSS J021939.64+202037.9 24.951 0.575 21.136 0.124 1  12.7  -52.2  3.6                       N CMD v_r   
SDSS J021939.73+201942.8 19.757 0.024 18.020 0.011 1  97.9   +0.6  2.0                       N CMD v_r   
SDSS J021939.81+200504.7 20.027 0.027 19.189 0.020 1  34.3   +3.3  2.3  0.79 0.08            N CMD v_r   
SDSS J021939.84+200145.6 15.595 0.004 15.110 0.004 1 384.4 -104.4  2.0                       N CMD v_r   
SDSS J021939.84+202114.5 22.516 0.215 20.510 0.071 1  28.7  +33.4  2.4                       N CMD v_r   
SDSS J021939.86+200924.3 17.963 0.008 17.072 0.006 1 128.0  -30.1  2.0  0.62 0.01            N v_r       
SDSS J021940.28+201052.9 22.805 0.262 22.471 0.300 1   4.9                                   ? Bad       
SDSS J021940.46+200607.5 23.760 0.487 21.373 0.116 1  16.0                                   N CMD Bad   
SDSS J021940.49+200849.3 22.504 0.232 21.633 0.174 1   4.5                                   N CMD Bad   
SDSS J021940.53+200957.5 17.753 0.007 17.351 0.007 1 135.5  -63.2  2.0  0.39 0.02            N CMD v_r   
SDSS J021940.59+200303.6 22.061 0.137 23.096 0.454 1   0.9                                   N CMD Bad   
SDSS J021940.64+200509.7 22.505 0.212 20.337 0.052 1  38.6  +55.0  2.2                       N CMD v_r   
SDSS J021940.76+200853.9 23.315 0.414 22.261 0.295 1   1.7                                   N CMD G Bad 
SDSS J021940.89+202028.2 21.933 0.136 21.473 0.174 1   7.9                                   N CMD Bad   
SDSS J021941.08+201101.2 21.504 0.092 21.668 0.164 1  12.1                                   N CMD Bad   
SDSS J021941.30+200739.7 22.489 0.200 19.801 0.031 1  37.6  +60.1  2.1                       N CMD v_r   
SDSS J021941.42+202018.2 20.630 0.044 18.347 0.013 1  92.4  -43.2  2.0                       N CMD       
SDSS J021941.43+201132.1 23.250 0.388 20.429 0.056 1  23.9   +2.2  2.3  9.06 0.31            N CMD v_r Na
SDSS J021941.43+201515.5 22.400 0.193 23.380 0.546 0   0.8                                   N CMD Bad   
SDSS J021941.48+200531.0 22.249 0.174 21.188 0.109 2  16.2  -63.1  3.4                       N CMD v_r   
SDSS J021941.58+200651.4 21.659 0.102 19.279 0.022 1  57.7  -27.8  2.0                       N CMD v_r   
SDSS J021941.89+200845.8 21.409 0.082 20.609 0.063 1  24.3                                   N CMD Bad   
SDSS J021942.05+200906.6 15.949 0.004 15.019 0.004 1 169.3  -71.0  2.0  0.99 0.01            N CMD v_r   
SDSS J021942.06+200718.8 23.168 0.348 23.430 0.567 1   0.7                                   N CMD Bad   
SDSS J021942.07+202008.7 23.792 0.566 22.146 0.329 1   4.6                                   N CMD Bad   
SDSS J021942.20+200720.5 22.206 0.166 22.248 0.268 1   5.4                                   N CMD Bad   
SDSS J021942.31+200634.2 24.087 0.594 24.047 0.670 1   0.6                                   N CMD Bad   
SDSS J021942.45+201654.2 23.433 0.497 24.781 0.591 1   0.6                                   N CMD Bad   
SDSS J021942.45+201825.3 22.005 0.140 19.461 0.025 1  51.1  +86.8  2.3                       N CMD v_r   
SDSS J021942.62+201421.3 22.206 0.163 19.863 0.034 1  34.1  +98.7  2.2                       N CMD v_r   
SDSS J021943.15+201032.2 23.785 0.516 21.802 0.178 1   4.5                                   N CMD Bad   
SDSS J021943.43+202042.2 22.424 0.195 24.517 0.724 1   0.3                                   N CMD Bad   
SDSS J021943.48+200429.9 22.508 0.199 23.665 0.582 1   0.3                                   N CMD Bad   
SDSS J021943.66+200550.0 23.067 0.364 20.668 0.076 1  29.8  +20.8  2.5                       N CMD v_r   
SDSS J021944.08+202021.8 22.343 0.197 22.269 0.287 1   3.0                                   N CMD Bad   
SDSS J021944.23+201859.6 24.174 0.608 20.960 0.085 1  19.1  -18.3  3.1                       N CMD v_r   
SDSS J021944.34+200933.3 23.552 0.457 21.083 0.095 1  18.3                                   N CMD Bad   
SDSS J021944.45+200721.3 23.140 0.338 21.879 0.188 1   8.2                                   N CMD Bad   
SDSS J021944.47+201051.7 23.290 0.406 21.452 0.139 1  13.0 -137.1  6.5                       N CMD v_r   
SDSS J021944.50+201240.8 16.419 0.004 15.837 0.004 1 160.1  -11.8  2.0                       N CMD v_r   
SDSS J021944.67+200345.8 22.753 0.242 21.991 0.196 1   8.8                                   N CMD Bad   
SDSS J021944.93+202005.0 23.277 0.378 20.250 0.045 1  29.8  +25.5  2.3                       N CMD v_r   
SDSS J021945.01+200903.5 24.766 0.574 21.485 0.137 1   4.4                                   N CMD Bad   
SDSS J021945.03+200158.9 24.401 0.568 21.170 0.097 1  16.4   -2.1  6.6                       N CMD v_r   
SDSS J021945.04+201801.5 22.922 0.305 21.790 0.180 1   1.0                                   N CMD G     
SDSS J021945.31+200908.1 22.273 0.168 21.774 0.168 0   4.4                                   N CMD Bad   
SDSS J021945.33+201401.4 24.647 0.644 21.752 0.190 1   6.6  -27.4 10.2                       N CMD       
SDSS J021945.33+200625.8 22.672 0.231 21.450 0.125 1   5.3                                   N CMD Bad   
SDSS J021945.34+200727.4 23.798 0.514 21.761 0.171 1   7.5                                   N CMD Bad   
SDSS J021945.34+201320.7 20.704 0.047 18.623 0.014 1  68.4  +46.0  2.0                       N CMD v_r   
SDSS J021945.37+200635.9 24.637 0.565 24.416 0.563 1   2.5                                   N CMD Bad   
SDSS J021945.39+201038.9 22.665 0.235 20.445 0.054 1  24.2  -63.7  2.4  1.12 0.11            N CMD v_r Na
SDSS J021946.25+202036.5 24.331 0.643 24.386 0.633 1   0.8                                   N CMD Bad   
SDSS J021946.36+200641.6 23.254 0.395 21.889 0.205 1   3.1                                   N CMD Bad   
SDSS J021946.45+200743.0 22.599 0.246 21.666 0.177 1   5.3                                   N CMD G     
SDSS J021946.56+201652.1 23.221 0.389 21.230 0.113 1  14.4  -63.8  3.4                       N CMD v_r   
SDSS J021946.58+201314.8 22.042 0.142 19.772 0.032 1  32.6  +12.7  2.2                       N CMD v_r   
SDSS J021946.71+200358.3 21.553 0.091 21.421 0.124 1  13.6                                   ? Bad       
SDSS J021946.72+201001.7 23.343 0.409 21.757 0.176 1   3.7                                   N CMD Bad   
SDSS J021946.76+200210.2 24.212 0.560 22.100 0.216 1   2.8                                   N CMD Bad   
SDSS J021946.83+201241.8 21.393 0.080 19.516 0.026 1  39.3   -5.2  2.1                       N CMD v_r   
SDSS J021946.85+200949.5 19.116 0.015 17.755 0.008 1  92.7  -15.7  2.0                       N CMD v_r   
SDSS J021947.00+200936.5 22.016 0.142 20.963 0.089 1  16.8  -13.5  3.5                       N CMD v_r   
SDSS J021947.14+201546.5 21.211 0.074 20.867 0.084 1   1.7                                   ? Bad       
SDSS J021947.29+200559.9 20.236 0.032 19.758 0.032 2  28.1 -106.4  2.8                       N CMD v_r   
SDSS J021947.36+201336.2 23.274 0.394 21.452 0.135 0   2.3                                   N CMD Bad   
SDSS J021947.53+200924.2 21.562 0.091 21.469 0.128 0   5.2                                   N Bad       
SDSS J021947.55+201147.4 23.613 0.460 23.497 0.571 1   0.6                                   N CMD Bad   
SDSS J021947.56+201602.9 22.609 0.230 24.188 0.616 1   0.2                                   N CMD Bad   
SDSS J021947.68+201551.4 23.848 0.569 21.515 0.148 0   5.2                                   N CMD Bad   
SDSS J021947.89+200709.7 20.014 0.027 18.208 0.011 1  98.6   +4.0  2.0                       N CMD v_r   
SDSS J021947.96+200339.8 20.599 0.041 18.491 0.012 1  83.0  -90.4  2.0                       N CMD v_r   
SDSS J021947.97+201831.8 23.142 0.361 19.266 0.022 1  17.2  -11.2  2.5                       N CMD v_r   
SDSS J021948.03+201920.7 22.832 0.276 20.326 0.050 1  27.0   -5.1  2.5                       N CMD v_r   
SDSS J021948.05+201127.8 22.827 0.265 19.914 0.034 1  39.9  -12.1  2.1                       N CMD v_r   
SDSS J021948.10+201750.5 22.138 0.152 22.247 0.249 1   3.3                                   N CMD Bad   
SDSS J021948.10+201509.8 23.336 0.425 20.915 0.087 1  13.0   +0.8  3.7                       N CMD v_r   
SDSS J021948.36+201546.4 20.050 0.029 18.141 0.010 1  93.7   +8.0  2.0                       N CMD v_r   
SDSS J021948.44+201414.4 23.458 0.428 21.946 0.198 1   5.2                                   N CMD Bad   
SDSS J021949.71+200549.4 24.528 0.575 22.565 0.313 1   1.3                                   N CMD Bad   
SDSS J021950.01+200934.6 20.382 0.035 18.641 0.014 1  69.3  -47.4  2.0                       N CMD v_r   
SDSS J021950.12+200421.0 22.676 0.233 22.020 0.207 1   2.6                                   N CMD Bad   
SDSS J021950.24+200605.0 24.647 0.566 23.463 0.550 1   0.3                                   N CMD Bad   
SDSS J021950.89+201447.9 23.759 0.533 21.823 0.189 1   6.5                                   N CMD Bad   
SDSS J021950.94+201328.7 23.540 0.469 20.739 0.073 1  18.4  -66.9  3.2                       N CMD v_r   
SDSS J021951.17+200530.0 25.350 0.439 24.485 0.597 1   0.5                                   N CMD Bad   
SDSS J021951.65+201137.5 24.143 0.568 21.958 0.195 1   3.4                                   N CMD Bad   
SDSS J021951.90+200450.5 23.287 0.407 21.483 0.145 1   5.3                                   N CMD Bad   
SDSS J021951.91+201224.1 15.381 0.003 14.681 0.004 1 168.7  -28.3  2.0                       N CMD v_r   
SDSS J021952.24+200709.0 22.778 0.277 20.209 0.049 1  26.9   -3.6  2.3                       N CMD v_r   
SDSS J021952.49+200825.1 22.052 0.143 21.799 0.182 1   3.9                                   ? Bad       
SDSS J021952.59+200830.4 22.551 0.278 20.111 0.054 1  23.8   +9.6  2.3                       N CMD v_r   
SDSS J021952.62+201241.8 22.308 0.181 20.670 0.069 1  17.1  -43.2  2.7                       N CMD       
SDSS J021952.99+201826.3 21.005 0.058 18.954 0.017 1  55.2   +8.8  2.0                       N CMD v_r   
SDSS J021953.43+201820.1 24.098 0.576 21.145 0.096 1  13.8  +36.4  3.6                       N CMD v_r   
SDSS J021953.55+201358.6 22.770 0.261 21.968 0.208 1   4.7                                   N CMD Bad   
SDSS J021953.69+201906.8 22.174 0.152 19.370 0.022 1  41.2  -27.3  2.1                       N CMD v_r   
SDSS J021953.82+201057.1 21.116 0.064 19.072 0.019 1  54.6   +9.9  2.0                       N CMD v_r   
SDSS J021953.88+200357.1 15.417 0.004 14.813 0.004 1 217.2  -33.1  2.0                       N CMD v_r   
SDSS J021953.89+201946.7 24.447 0.634 22.989 0.451 1   1.7                                   N CMD Bad   
SDSS J021954.18+201142.2 21.886 0.121 19.957 0.036 1  27.4  +14.6  2.2                       N CMD v_r   
SDSS J021954.19+201851.8 24.174 0.588 20.317 0.047 1  21.6  +43.1  2.4                       N CMD v_r   
SDSS J021954.26+201028.9 22.645 0.285 21.290 0.145 1   7.4                                   N CMD Bad   
SDSS J021954.33+200640.3 23.612 0.499 21.581 0.158 1   6.2   +6.4  5.9                       N CMD v_r   
SDSS J021954.41+200428.8 22.430 0.187 22.934 0.410 1   0.4                                   N CMD Bad   
SDSS J021954.58+200813.8 25.423 0.397 24.213 0.607 1   0.3                                   N CMD Bad   
SDSS J021954.77+200646.5 22.750 0.247 21.839 0.179 1   2.7                                   N CMD Bad   
SDSS J021954.93+201525.8 22.981 0.309 22.113 0.234 1   3.5                                   N CMD Bad   
SDSS J021954.94+200838.4 24.817 0.656 24.992 0.529 1   0.2                                   N CMD Bad   
SDSS J021954.94+201009.3 22.457 0.194 24.394 0.595 1   0.3                                   N CMD G Bad 
SDSS J021955.24+201250.8 24.334 0.603 21.846 0.182 1  11.1  +18.5  3.9                       N CMD v_r   
SDSS J021955.35+200749.2  0.000 0.000  0.000 0.000 0   0.0                                   N CMD Bad   
SDSS J021955.52+201346.2 15.956 0.004 15.247 0.004 1 277.9  -14.4  2.0                       N CMD v_r   
SDSS J021956.64+200915.1 25.396 0.408 24.932 0.444 1   0.5                                   N CMD Bad   
SDSS J021956.66+201634.0 20.143 0.030 18.525 0.013 1  76.3                                   N CMD Bad   
SDSS J021956.74+200502.5 15.723 0.004 15.144 0.004 1 217.3  +49.2  2.0                       N CMD v_r   
SDSS J021956.88+201303.9 22.706 0.253 23.218 1.245 1   1.9                                   N CMD Bad   
SDSS J021956.90+201439.4 16.084 0.004 15.120 0.004 1 236.4                                   ? Bad       
SDSS J021957.11+200856.6 23.294 0.388 21.795 0.181 1   3.2                                   N CMD Bad   
SDSS J021958.30+200954.0 21.759 0.108 19.154 0.020 1  48.4  -51.9  2.0                       N CMD v_r   
SDSS J021958.38+201207.2  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J021958.60+201532.6 23.141 0.390 20.214 0.052 1  29.4  -17.3  2.3                       N CMD v_r   
SDSS J021958.73+200434.1 22.741 0.246 23.764 0.602 1   0.6                                   N CMD Bad   
SDSS J021958.78+200847.2 23.167 0.340 20.624 0.062 1  22.3 -101.0  2.5                       N CMD v_r   
SDSS J021958.81+201232.5 21.435 0.083 18.815 0.016 1  55.7   +6.8  2.0                       N CMD v_r   
SDSS J021959.21+201022.2 17.729 0.007 17.244 0.006 1 132.6  -28.9  2.0                       N CMD v_r   
SDSS J021959.64+200610.2 21.803 0.114 19.174 0.021 1  49.6  -16.8  2.0                       N CMD v_r   
SDSS J021959.65+201958.7 21.107 0.061 19.032 0.018 1  50.2 -233.3  2.1                       N CMD v_r   
SDSS J021959.76+200513.7 22.962 0.348 21.227 0.128 1   5.3                                   N CMD Bad   
SDSS J021959.99+201519.5 23.595 0.485 20.533 0.062 1  27.4  -21.6  2.6                       N CMD v_r   
SDSS J022000.37+201843.0 21.589 0.096 20.691 0.069 1  16.4                                   N CMD G Bad 
SDSS J022000.45+200800.1 23.152 0.332 20.946 0.081 1  18.3 -223.2  3.2                       N CMD v_r   
SDSS J022000.97+200456.0 23.732 0.494 21.833 0.177 1   1.9                                   N CMD Bad   
SDSS J022001.04+201320.6 22.014 0.132 19.248 0.021 1  48.9  -42.9  2.0                       N CMD       
SDSS J022001.09+200819.7 23.953 0.534 21.385 0.118 1   7.7                                   N CMD G Bad 
SDSS J022001.42+201351.3 22.141 0.148 19.651 0.028 1  37.4  -42.8  2.1                       N CMD       
SDSS J022001.50+202012.1  0.000 0.000  0.000 0.000 1   0.0                                   N CMD Bad   
SDSS J022001.84+200407.0 20.872 0.052 18.395 0.012 1  68.0   +6.1  2.0                       N CMD v_r   

